MARL-BattleGrounds: A Novel JAX-native Benchmark for Heterogeneous and Competitive Multi-agent RL

We present MARL-BattleGrounds (MARL-BGs), an easy-to-use JAX-native benchmark for heterogeneous and competitive multi-agent reinforcement learning (MARL), designed to be sample-efficient, computationally efficient, and researcher-centric. MARL benchmarks are typically simple and efficient, like SMAX, where winning reduces to unit micromanagement, or rich and costly, like Dota 2. MARL-BGs fills this missing middle. Its first mode, Team Deathmatch, is a simultaneous turn-based game between two teams of five heterogeneous agents. The five classes have distinct basic, passive, and ultimate abilities designed to synergize with allies and counter enemies. Our 52 hand-designed maps with diverse obstacles include a 12-map curriculum and ten held-out validation and test maps. MARL-BGs provides two canonical evaluation modes. First, eight endgame scenarios form a hard generalization challenge: each asks a team to win an unseen, nearly lost position against a strong reactive controller within 5-10 ticks. Second, a monthly round-robin tournament retrains each submission on equal compute, plays it against every member of the current "Big Nine" field, and publishes the Elo results on the official leaderboard. All entrants are publicly released as downloadable opponents. MARL-BGs records 11,192 metrics per game in 28 topics. We also include three strong scripted opponents, an analytical replay viewer, and off-the-shelf tools for self-play, cross-play, curriculum learning, and zero-shot coordination evaluation. We even provide an API for LLM-based agents and use it to evaluate Qwen3.5-9B against our strongest policy. In our BattleClient, humans can play alongside or against any mix of policies, enabling human-AI evaluation. We benchmark MARL-BGs with six additional deep MARL baselines, which we release. On one RTX 5090 with 1,024 parallel games, the simulator runs 50,000 5v5 game steps per second.

==> figures/training_curves.csv <==
system,run,env_steps,games,margin,kills,deaths,win_share
Recurrent IPPO,1,0,128,-19.9375,0.5625,11.0,0.0
Recurrent IPPO,1,4014080,128,-11.8125,3.4062,15.3828,0.0
Recurrent IPPO,1,8028160,128,-11.5391,3.7266,15.5078,0.0
Recurrent IPPO,1,12042240,128,-10.1797,5.1328,15.5234,0.0
Recurrent IPPO,1,16056320,128,-10.7109,4.8984,15.6719,0.0
Recurrent IPPO,1,20054016,128,-10.1641,5.625,15.6016,0.0
Recurrent IPPO,1,24068096,128,-10.4766,6.7031,12.5859,0.0156
Recurrent IPPO,1,28082176,128,-9.9531,6.875,16.4609,0.0
Recurrent IPPO,1,32096256,128,-8.5,8.6953,14.6875,0.0156
Recurrent IPPO,1,36110336,128,-8.7891,10.4062,15.5625,0.0469
Recurrent IPPO,1,40108032,128,-8.7969,10.8906,15.2891,0.0625
Recurrent IPPO,2,50642944,128,-5.6875,11.5312,14.6641,0.2266
Recurrent IPPO,2,61177856,128,-3.6328,12.6406,13.9297,0.2422
Recurrent IPPO,2,71696384,128,-1.7188,13.1797,12.7969,0.3281
Recurrent IPPO,2,82231296,128,-0.8828,14.375,13.5234,0.4297
Recurrent IPPO,2,92749824,128,-3.5469,13.6562,14.8672,0.3359
Recurrent IPPO,2,103284736,128,-2.0547,15.3047,16.1797,0.3828
Recurrent IPPO,2,113819648,128,-1.7031,15.625,16.1016,0.4219
Recurrent IPPO,2,124338176,128,-0.0547,16.9219,15.7734,0.5078
Recurrent IPPO,2,134873088,128,1.9844,17.4375,14.6094,0.5859
Recurrent IPPO,2,145391616,128,1.5625,17.6797,15.6875,0.6016
Recurrent IPPO,2,155926528,128,1.8516,18.0547,15.2344,0.6328
Recurrent IPPO,2,166461440,128,2.4688,18.0,14.7891,0.625
Recurrent IPPO,2,176979968,128,3.9844,18.6953,14.2344,0.7188
Recurrent IPPO,2,187514880,128,3.2969,18.3594,14.4609,0.6875
Recurrent IPPO,2,198033408,128,3.4219,18.5234,14.5625,0.7109
Recurrent IPPO,2,208568320,128,5.0469,18.8906,13.4453,0.7812
Recurrent IPPO,2,219103232,128,5.1797,18.9922,13.4219,0.8047
Recurrent IPPO,2,229621760,128,4.3906,18.8203,13.9141,0.7812
Recurrent IPPO,2,240156672,128,5.5391,18.8906,13.2031,0.7891
Recurrent IPPO,2,250675200,128,5.8203,18.8906,12.5234,0.7734
PQN-VDN,1,0,128,-18.8672,0.8516,11.7656,0.0
PQN-VDN,1,4033536,128,-14.4609,2.9062,14.8047,0.0
PQN-VDN,1,8064000,128,-16.2656,2.375,16.3125,0.0
PQN-VDN,1,12094464,128,-16.3828,2.0234,16.1094,0.0
PQN-VDN,1,16124928,128,-14.3906,4.9141,18.1094,0.0078
PQN-VDN,1,20057088,128,-14.3594,5.0703,17.9453,0.0078
PQN-VDN,1,24087552,128,-11.1484,7.6641,17.3984,0.0703
PQN-VDN,1,28118016,128,-11.7734,8.0469,18.0781,0.0312
PQN-VDN,1,32148480,128,-8.6094,10.7266,16.0078,0.0625
PQN-VDN,1,36178944,128,-8.1953,11.1328,17.9453,0.0625
PQN-VDN,1,40108032,128,-5.0234,13.1328,17.0781,0.2891
PQN-VDN,2,50724864,128,-9.4609,10.2656,18.5547,0.0625
PQN-VDN,2,61243392,128,-10.1641,9.8828,17.5547,0.0312
PQN-VDN,2,71761920,128,-4.1641,14.5156,17.1562,0.2266
PQN-VDN,2,82280448,128,-1.2188,15.8984,16.9297,0.3594
PQN-VDN,2,92798976,128,2.4609,17.9922,14.7109,0.6484
PQN-VDN,2,103317504,128,1.375,17.9141,15.8984,0.4844
PQN-VDN,2,113836032,128,0.0312,17.4844,16.8125,0.4844
PQN-VDN,2,124354560,128,1.8828,17.9531,15.3203,0.5938
PQN-VDN,2,134873088,128,2.8281,18.2109,15.2734,0.5938
PQN-VDN,2,145391616,128,-2.75,15.2812,17.1953,0.2422
PQN-VDN,2,156008448,128,3.7344,17.9922,13.5312,0.6484
PQN-VDN,2,166526976,128,3.3906,18.5781,14.7812,0.6562
PQN-VDN,2,177045504,128,3.5,18.25,14.3281,0.6094
PQN-VDN,2,187564032,128,4.5469,19.2812,14.5781,0.8672
PQN-VDN,2,198082560,128,5.5156,19.4219,13.7578,0.8125
PQN-VDN,2,208601088,128,5.2266,18.5156,13.1641,0.75
PQN-VDN,2,219119616,128,7.3281,19.4688,12.1875,0.8516
PQN-VDN,2,229638144,128,5.6641,19.4531,13.8594,0.8906
PQN-VDN,2,240156672,128,7.125,19.2734,12.4609,0.875
PQN-VDN,2,250675200,128,4.9688,19.1094,14.4297,0.8828
Recurrent MAPPO,1,0,128,-19.9766,0.5234,11.0312,0.0
Recurrent MAPPO,1,4014080,128,-11.0781,5.8906,13.5156,0.0
Recurrent MAPPO,1,8028160,128,-10.5156,6.6094,13.6172,0.0
Recurrent MAPPO,1,12042240,128,-10.2578,7.7188,12.875,0.0078
Recurrent MAPPO,1,16056320,128,-11.0469,7.8594,14.2891,0.0156
Recurrent MAPPO,1,20054016,128,-11.5859,8.125,14.9141,0.0
Recurrent MAPPO,1,24068096,128,-10.3906,8.1094,14.4375,0.0156
Recurrent MAPPO,1,28082176,128,-9.7812,8.0938,14.8438,0.0078
Recurrent MAPPO,1,32096256,128,-11.0078,7.5938,15.8516,0.0
Recurrent MAPPO,1,36110336,128,-8.8828,8.5078,15.4062,0.0234
Recurrent MAPPO,1,40108032,128,-7.7344,8.6641,15.0859,0.0156
Recurrent MAPPO,2,50642944,128,-7.9688,7.4766,15.2344,0.0
Recurrent MAPPO,2,61177856,128,-10.4141,6.3125,16.9922,0.0
Recurrent MAPPO,2,71696384,128,-10.3281,7.8828,18.3203,0.0
Recurrent MAPPO,2,82231296,128,-8.4453,9.8672,18.5,0.0156
Recurrent MAPPO,2,92749824,128,-7.0703,11.4141,18.9062,0.0625
Recurrent MAPPO,2,103284736,128,-6.1875,12.9062,18.5859,0.1016
Recurrent MAPPO,2,113819648,128,-4.7734,14.4766,18.8438,0.1719
Recurrent MAPPO,2,124338176,128,-4.4609,14.5703,18.4375,0.2266
Recurrent MAPPO,2,134873088,128,-1.8672,16.4688,17.9922,0.3281
Recurrent MAPPO,2,145391616,128,-0.7422,16.7656,16.5156,0.4688
Recurrent MAPPO,2,155926528,128,0.3906,17.4688,16.6562,0.5234
Recurrent MAPPO,2,166461440,128,-0.5234,16.7578,17.0859,0.4766
Recurrent MAPPO,2,176979968,128,1.3203,17.9141,15.9531,0.5703
Recurrent MAPPO,2,187514880,128,1.3438,17.9375,16.3984,0.6328
Recurrent MAPPO,2,198033408,128,2.7266,18.5234,15.0078,0.6797
Recurrent MAPPO,2,208568320,128,2.3047,18.1797,15.3672,0.6328
Recurrent MAPPO,2,219103232,128,3.4375,18.9453,14.9844,0.7188
Recurrent MAPPO,2,229621760,128,2.0859,18.1406,15.7266,0.6484
Recurrent MAPPO,2,240156672,128,3.1406,18.5703,14.4219,0.6641
Recurrent MAPPO,2,250675200,128,3.3516,18.5312,14.625,0.7266
QMIX,1,0,128,-15.6641,1.2031,12.5625,0.0
QMIX,1,4030464,128,-19.4766,0.8672,14.2969,0.0
QMIX,1,8036352,128,-15.2344,2.6328,15.2031,0.0
QMIX,1,12042240,128,-13.7812,3.1484,15.0703,0.0
QMIX,1,16048128,128,-12.2109,4.625,14.7266,0.0
QMIX,1,20054016,128,-10.6797,7.2031,15.7344,0.0
QMIX,1,24084480,128,-8.9609,10.2109,15.7266,0.0625
QMIX,1,28090368,128,-7.3047,11.6172,16.7734,0.0625
QMIX,1,32096256,128,-4.6484,13.6016,16.5469,0.25
QMIX,1,36102144,128,-5.9922,12.3047,15.3672,0.2812
QMIX,1,40108032,128,-1.7812,12.9766,14.7266,0.2891
QMIX,2,50651136,128,-2.2031,15.2969,15.0625,0.4375
QMIX,2,61169664,128,-3.4844,14.5547,16.6641,0.4062
QMIX,2,71712768,128,-1.5625,15.6875,16.6406,0.4609
QMIX,2,82231296,128,-1.6953,14.9062,15.6016,0.4609
QMIX,2,92749824,128,-4.8438,13.8125,18.1094,0.25
QMIX,2,103292928,128,-2.0859,15.6875,17.3438,0.3828
QMIX,2,113811456,128,-1.9766,15.7578,17.5156,0.3906
QMIX,2,124354560,128,-0.0234,16.2891,16.3125,0.5547
QMIX,2,134873088,128,-0.9375,16.5156,17.0312,0.5234
QMIX,2,145391616,128,1.9375,17.7266,15.0234,0.625
QMIX,2,155934720,128,-1.8516,15.8359,17.2578,0.375
QMIX,2,166453248,128,1.7422,17.5781,15.8672,0.6172
QMIX,2,176996352,128,0.6641,17.7109,16.6641,0.6484
QMIX,2,187514880,128,-0.3828,16.9375,17.9531,0.5
QMIX,2,198033408,128,2.7109,18.0156,15.5234,0.7891
QMIX,2,208576512,128,1.6328,18.25,16.6797,0.625
QMIX,2,219095040,128,3.5,17.8047,15.1641,0.8203
QMIX,2,229638144,128,2.2969,17.8594,15.5859,0.7031
QMIX,2,240156672,128,0.0547,17.4766,17.2266,0.6328
QMIX,2,250675200,128,1.6797,18.125,16.2578,0.6797
Feedforward IPPO,1,0,128,-19.9453,0.5469,11.0234,0.0
Feedforward IPPO,1,4014080,128,-12.5391,3.5312,16.7891,0.0156
Feedforward IPPO,1,8028160,128,-11.8203,3.8516,16.8828,0.0156
Feedforward IPPO,1,12042240,128,-12.0,4.7266,17.9766,0.0
Feedforward IPPO,1,16056320,128,-11.9453,4.0234,16.6484,0.0
Feedforward IPPO,1,20054016,128,-11.2344,4.9609,16.8828,0.0078
Feedforward IPPO,1,24068096,128,-11.7656,3.5547,15.9453,0.0
Feedforward IPPO,1,28082176,128,-11.9531,3.7734,16.2891,0.0
Feedforward IPPO,1,32096256,128,-11.3594,4.5625,16.2266,0.0
Feedforward IPPO,1,36110336,128,-11.5547,4.6953,16.2734,0.0
Feedforward IPPO,1,40108032,128,-10.7656,5.6562,16.2891,0.0
Feedforward IPPO,2,50642944,128,-10.7578,5.5156,16.7422,0.0078
Feedforward IPPO,2,61177856,128,-12.1172,6.6641,18.1094,0.0
Feedforward IPPO,2,71696384,128,-11.3516,8.3125,17.2422,0.0078
Feedforward IPPO,2,82231296,128,-10.3203,9.5156,16.3594,0.0391
Feedforward IPPO,2,92749824,128,-8.5234,11.1406,17.3984,0.0547
Feedforward IPPO,2,103284736,128,-5.3828,13.5938,17.5625,0.1484
Feedforward IPPO,2,113819648,128,-4.3438,14.2734,17.8281,0.2422
Feedforward IPPO,2,124338176,128,-3.625,14.9609,18.0,0.2422
Feedforward IPPO,2,134873088,128,-3.1719,15.0625,17.6172,0.2812
Feedforward IPPO,2,145391616,128,-3.0391,15.2422,18.3203,0.2578
Feedforward IPPO,2,155926528,128,-1.0078,16.4609,16.7891,0.3828
Feedforward IPPO,2,166461440,128,2.0391,17.5859,14.6328,0.5703
Feedforward IPPO,2,176979968,128,1.1953,17.3906,15.4375,0.5
Feedforward IPPO,2,187514880,128,1.7812,17.8125,15.9375,0.5156
Feedforward IPPO,2,198033408,128,1.8672,17.5078,15.3281,0.5938
Feedforward IPPO,2,208568320,128,1.7891,17.8828,15.8906,0.5703
Feedforward IPPO,2,219103232,128,2.625,18.3281,15.0938,0.6172
Feedforward IPPO,2,229621760,128,4.0625,18.1641,13.875,0.6562
Feedforward IPPO,2,240156672,128,1.7266,17.8594,15.8516,0.5625
Feedforward IPPO,2,250675200,128,2.5,18.0312,14.9531,0.6094
Feedforward MAPPO,1,0,128,-19.8984,0.5703,11.0547,0.0
Feedforward MAPPO,1,4014080,128,-12.1328,4.0625,15.2344,0.0
Feedforward MAPPO,1,8028160,128,-11.2422,6.2422,14.1094,0.0
Feedforward MAPPO,1,12042240,128,-10.4766,6.6484,14.2422,0.0
Feedforward MAPPO,1,16056320,128,-11.1406,7.375,15.2891,0.0078
Feedforward MAPPO,1,20054016,128,-10.8516,8.0859,15.0391,0.0234
Feedforward MAPPO,1,24068096,128,-11.1719,7.5078,14.2734,0.0078
Feedforward MAPPO,1,28082176,128,-10.2422,8.0859,15.1719,0.0078
Feedforward MAPPO,1,32096256,128,-9.6172,8.9531,15.2344,0.0469
Feedforward MAPPO,1,36110336,128,-9.0234,10.1797,15.8203,0.0859
Feedforward MAPPO,1,40108032,128,-8.3594,9.2031,14.9375,0.0859
Feedforward MAPPO,2,50642944,128,-5.0312,10.7734,14.6094,0.1719
Feedforward MAPPO,2,61177856,128,-5.375,10.5391,14.7969,0.1406
Feedforward MAPPO,2,71696384,128,-4.8984,10.8906,14.2891,0.1797
Feedforward MAPPO,2,82231296,128,-3.6406,12.0234,14.8906,0.1719
Feedforward MAPPO,2,92749824,128,-4.2969,11.4297,15.25,0.1797
Feedforward MAPPO,2,103284736,128,-0.9766,13.8203,13.3125,0.4062
Feedforward MAPPO,2,113819648,128,-1.0234,14.5312,13.4141,0.4922
Feedforward MAPPO,2,124338176,128,-0.0234,14.9844,13.1172,0.5781
Feedforward MAPPO,2,134873088,128,-0.3281,14.7344,13.0547,0.5781
Feedforward MAPPO,2,145391616,128,0.5156,15.2031,13.1484,0.5781
Feedforward MAPPO,2,155926528,128,-0.1328,15.1328,14.0234,0.5391
Feedforward MAPPO,2,166461440,128,0.1562,15.1172,13.0156,0.5938
Feedforward MAPPO,2,176979968,128,-0.1719,15.25,13.7656,0.6016
Feedforward MAPPO,2,187514880,128,-0.2969,14.9297,13.6016,0.5547
Feedforward MAPPO,2,198033408,128,-0.8594,15.8672,15.2266,0.5391
Feedforward MAPPO,2,208568320,128,2.4297,16.9375,13.0469,0.7031
Feedforward MAPPO,2,219103232,128,1.7344,16.5938,13.5,0.6172
Feedforward MAPPO,2,229621760,128,2.1094,16.6797,13.1172,0.6328
Feedforward MAPPO,2,240156672,128,2.1094,16.5078,13.0078,0.7109
Feedforward MAPPO,2,250675200,128,0.3438,15.5156,13.5078,0.6016


==> figures/training_curves_scripted.csv <==
system,run,env_steps,games,margin,kills,deaths,win_share
Recurrent IPPO,1,0,96,-19.8646,0.6667,11.125,0.0
Recurrent IPPO,1,4014080,96,-14.6354,4.5208,19.5,0.0
Recurrent IPPO,1,8028160,96,-14.3854,4.8958,19.7396,0.0
Recurrent IPPO,1,12042240,96,-12.7917,6.7604,19.9062,0.0
Recurrent IPPO,1,16056320,96,-13.2188,6.4688,19.8229,0.0
Recurrent IPPO,1,20054016,96,-12.3438,7.375,19.5729,0.0
Recurrent IPPO,1,24068096,96,-11.5208,8.5833,14.9062,0.0208
Recurrent IPPO,1,28082176,96,-11.0833,8.4688,19.7708,0.0
Recurrent IPPO,1,32096256,96,-8.8438,11.0729,17.2188,0.0208
Recurrent IPPO,1,36110336,96,-7.6146,12.4062,16.7917,0.0625
Recurrent IPPO,1,40108032,96,-6.8021,12.9896,16.3021,0.0833
Recurrent IPPO,2,50642944,96,-4.6562,14.2083,16.6667,0.3021
Recurrent IPPO,2,61177856,96,-2.5521,15.8646,16.0312,0.3229
Recurrent IPPO,2,71696384,96,-0.5625,16.7188,15.0208,0.4375
Recurrent IPPO,2,82231296,96,0.9375,17.9271,15.3125,0.5729
Recurrent IPPO,2,92749824,96,-1.1667,16.5208,15.4479,0.4479
Recurrent IPPO,2,103284736,96,0.8229,17.7396,15.6354,0.5104
Recurrent IPPO,2,113819648,96,0.9062,17.4375,15.0,0.5521
Recurrent IPPO,2,124338176,96,2.1771,18.3854,14.7708,0.6771
Recurrent IPPO,2,134873088,96,4.2083,19.0417,13.9896,0.75
Recurrent IPPO,2,145391616,96,3.8542,19.1875,14.7292,0.7604
Recurrent IPPO,2,155926528,96,3.7917,19.1042,14.1667,0.7812
Recurrent IPPO,2,166461440,96,4.1458,18.8646,13.8021,0.75
Recurrent IPPO,2,176979968,96,6.0521,19.6771,12.9792,0.875
Recurrent IPPO,2,187514880,96,5.5729,19.5104,13.2292,0.8333
Recurrent IPPO,2,198033408,96,5.375,19.4167,13.2708,0.8438
Recurrent IPPO,2,208568320,96,6.9167,19.8229,12.25,0.9479
Recurrent IPPO,2,219103232,96,7.5104,19.8542,11.8438,0.9688
Recurrent IPPO,2,229621760,96,6.4062,19.7396,12.6458,0.9062
Recurrent IPPO,2,240156672,96,7.5521,19.8021,11.875,0.9479
Recurrent IPPO,2,250675200,96,8.1562,19.8125,10.9688,0.9479
PQN-VDN,1,0,96,-18.5417,1.0,11.9167,0.0
PQN-VDN,1,4033536,96,-15.0417,3.625,16.2083,0.0
PQN-VDN,1,8064000,96,-15.7917,2.9167,17.0,0.0
PQN-VDN,1,12094464,96,-17.5,2.0833,17.2917,0.0
PQN-VDN,1,16124928,96,-14.375,5.2917,18.4167,0.0
PQN-VDN,1,20057088,96,-14.0,5.7083,18.125,0.0
PQN-VDN,1,24087552,96,-10.7917,8.6667,17.8333,0.0833
PQN-VDN,1,28118016,96,-11.7917,8.1667,18.0,0.0417
PQN-VDN,1,32148480,96,-7.5417,11.7917,15.3333,0.0833
PQN-VDN,1,36178944,96,-7.125,12.3333,17.9583,0.0833
PQN-VDN,1,40108032,96,-3.5417,14.25,16.625,0.375
PQN-VDN,2,50724864,96,-9.125,10.7083,18.4583,0.0833
PQN-VDN,2,61243392,96,-9.7083,10.375,17.1667,0.0417
PQN-VDN,2,71761920,96,-3.0833,15.375,16.7083,0.2917
PQN-VDN,2,82280448,96,0.2083,16.7917,16.25,0.4583
PQN-VDN,2,92798976,96,3.7917,18.75,13.8333,0.7917
PQN-VDN,2,103317504,96,2.1667,18.8333,15.8333,0.5833
PQN-VDN,2,113836032,96,0.4583,17.7917,16.4583,0.5417
PQN-VDN,2,124354560,96,3.125,18.8333,14.75,0.75
PQN-VDN,2,134873088,96,4.25,19.0,14.4167,0.7083
PQN-VDN,2,145391616,96,-3.5,15.5,17.875,0.25
PQN-VDN,2,156008448,96,6.0,19.3333,12.4583,0.8333
PQN-VDN,2,166526976,96,4.5417,19.4167,14.25,0.7917
PQN-VDN,2,177045504,96,4.0417,18.5,13.75,0.6667
PQN-VDN,2,187564032,96,5.0417,19.9583,14.375,0.9583
PQN-VDN,2,198082560,96,6.3333,19.7083,13.0417,0.875
PQN-VDN,2,208601088,96,6.25,19.0833,12.375,0.8333
PQN-VDN,2,219119616,96,8.5417,19.9583,11.2917,0.9583
PQN-VDN,2,229638144,96,6.5417,20.0,13.375,1.0
PQN-VDN,2,240156672,96,8.6667,20.0417,11.3333,1.0
PQN-VDN,2,250675200,96,6.0,19.7917,13.875,0.9583
Recurrent MAPPO,1,0,96,-19.9167,0.6146,11.1667,0.0
Recurrent MAPPO,1,4014080,96,-12.4688,7.625,16.375,0.0
Recurrent MAPPO,1,8028160,96,-11.3958,8.7083,16.5312,0.0
Recurrent MAPPO,1,12042240,96,-10.2292,9.9896,15.0833,0.0104
Recurrent MAPPO,1,16056320,96,-9.8125,10.3646,16.3125,0.0208
Recurrent MAPPO,1,20054016,96,-9.3229,10.7604,16.6979,0.0
Recurrent MAPPO,1,24068096,96,-9.5,10.5521,16.6562,0.0208
Recurrent MAPPO,1,28082176,96,-9.5,10.4375,17.5729,0.0104
Recurrent MAPPO,1,32096256,96,-9.8021,9.9688,18.3021,0.0
Recurrent MAPPO,1,36110336,96,-8.5417,11.1562,18.5417,0.0312
Recurrent MAPPO,1,40108032,96,-8.2604,11.4271,18.7292,0.0208
Recurrent MAPPO,2,50642944,96,-9.8021,9.875,19.5104,0.0
Recurrent MAPPO,2,61177856,96,-10.9062,8.1667,19.8229,0.0
Recurrent MAPPO,2,71696384,96,-9.5104,9.375,19.3333,0.0
Recurrent MAPPO,2,82231296,96,-7.3021,11.6458,19.1771,0.0208
Recurrent MAPPO,2,92749824,96,-5.6979,13.2083,19.2812,0.0833
Recurrent MAPPO,2,103284736,96,-4.4479,14.5625,18.3333,0.1354
Recurrent MAPPO,2,113819648,96,-3.3333,15.9479,18.7083,0.2083
Recurrent MAPPO,2,124338176,96,-2.8646,16.0729,18.1354,0.2812
Recurrent MAPPO,2,134873088,96,-0.5208,17.5625,17.4896,0.4167
Recurrent MAPPO,2,145391616,96,0.8958,17.8646,15.6562,0.5833
Recurrent MAPPO,2,155926528,96,1.9062,18.4062,15.9688,0.6562
Recurrent MAPPO,2,166461440,96,0.6042,17.5625,16.6458,0.5833
Recurrent MAPPO,2,176979968,96,2.7083,18.9792,15.3333,0.7083
Recurrent MAPPO,2,187514880,96,2.375,18.8021,16.0104,0.7292
Recurrent MAPPO,2,198033408,96,3.8333,19.2812,14.3958,0.8021
Recurrent MAPPO,2,208568320,96,2.7917,18.8229,15.0729,0.7188
Recurrent MAPPO,2,219103232,96,4.2917,19.4271,14.4688,0.8229
Recurrent MAPPO,2,229621760,96,3.5,19.0312,14.9479,0.7812
Recurrent MAPPO,2,240156672,96,3.6667,19.0833,14.1354,0.7812
Recurrent MAPPO,2,250675200,96,3.9271,18.9167,14.2396,0.8125
QMIX,1,0,96,-17.1667,1.5833,14.5417,0.0
QMIX,1,4030464,96,-19.3333,1.125,15.5833,0.0
QMIX,1,8036352,96,-16.7083,3.3333,18.125,0.0
QMIX,1,12042240,96,-15.75,4.125,18.4167,0.0
QMIX,1,16048128,96,-13.0833,6.0417,17.5833,0.0
QMIX,1,20054016,96,-10.4583,9.1667,18.5417,0.0
QMIX,1,24084480,96,-6.75,12.875,17.5833,0.0833
QMIX,1,28090368,96,-5.125,14.0833,18.5833,0.0833
QMIX,1,32096256,96,-1.7083,16.25,17.875,0.3333
QMIX,1,36102144,96,-3.25,15.2917,16.8333,0.375
QMIX,1,40108032,96,-1.6667,16.4167,18.1667,0.375
QMIX,2,50651136,96,0.75,18.5,15.7083,0.5833
QMIX,2,61169664,96,-0.5,17.0,16.0,0.5417
QMIX,2,71712768,96,0.7083,17.7083,16.4167,0.5833
QMIX,2,82231296,96,0.625,17.5417,16.5,0.5833
QMIX,2,92749824,96,-2.3333,16.0417,17.7917,0.3333
QMIX,2,103292928,96,0.0833,17.3333,16.75,0.5
QMIX,2,113811456,96,0.4167,17.875,17.0417,0.5
QMIX,2,124354560,96,2.5833,18.25,15.5417,0.7083
QMIX,2,134873088,96,1.2083,18.2083,16.5,0.6667
QMIX,2,145391616,96,4.1667,19.1667,14.0,0.7917
QMIX,2,155934720,96,0.0,17.2917,16.7917,0.4583
QMIX,2,166453248,96,4.0417,18.875,14.875,0.7917
QMIX,2,176996352,96,2.7917,19.2083,15.9583,0.8333
QMIX,2,187514880,96,0.3333,17.75,17.75,0.5833
QMIX,2,198033408,96,4.9167,19.2083,14.6667,1.0
QMIX,2,208576512,96,2.0833,19.3333,16.75,0.7083
QMIX,2,219095040,96,5.5833,19.0,14.2917,1.0
QMIX,2,229638144,96,4.375,19.25,14.75,0.875
QMIX,2,240156672,96,2.0,18.9583,16.6667,0.7917
QMIX,2,250675200,96,3.2083,19.125,15.625,0.7917
Feedforward IPPO,1,0,96,-19.875,0.6458,11.1562,0.0
Feedforward IPPO,1,4014080,96,-14.3021,4.2292,19.5625,0.0
Feedforward IPPO,1,8028160,96,-13.7396,4.5833,19.8333,0.0
Feedforward IPPO,1,12042240,96,-12.1458,5.5312,19.5312,0.0
Feedforward IPPO,1,16056320,96,-13.4271,5.0208,19.5729,0.0
Feedforward IPPO,1,20054016,96,-12.6667,5.9792,19.5104,0.0
Feedforward IPPO,1,24068096,96,-14.7188,4.4271,19.8958,0.0
Feedforward IPPO,1,28082176,96,-14.3854,4.6667,19.8646,0.0
Feedforward IPPO,1,32096256,96,-13.5312,5.7917,19.8125,0.0
Feedforward IPPO,1,36110336,96,-13.6562,5.9375,19.6979,0.0
Feedforward IPPO,1,40108032,96,-12.4583,7.0417,19.5104,0.0
Feedforward IPPO,2,50642944,96,-12.5729,6.7083,19.8542,0.0
Feedforward IPPO,2,61177856,96,-11.5521,7.9062,18.8021,0.0
Feedforward IPPO,2,71696384,96,-10.0417,9.5312,16.9062,0.0104
Feedforward IPPO,2,82231296,96,-8.9271,10.7917,15.9688,0.0521
Feedforward IPPO,2,92749824,96,-7.4896,12.2917,17.1667,0.0729
Feedforward IPPO,2,103284736,96,-3.9479,14.7396,17.1146,0.1979
Feedforward IPPO,2,113819648,96,-2.3958,15.8229,17.2708,0.3229
Feedforward IPPO,2,124338176,96,-2.6146,15.8333,17.6354,0.3021
Feedforward IPPO,2,134873088,96,-2.1771,15.7708,17.0625,0.3333
Feedforward IPPO,2,145391616,96,-1.7083,16.4375,17.9792,0.3229
Feedforward IPPO,2,155926528,96,0.125,17.4375,16.3958,0.4688
Feedforward IPPO,2,166461440,96,3.2083,18.4896,13.9792,0.6875
Feedforward IPPO,2,176979968,96,2.125,18.1771,14.9688,0.6146
Feedforward IPPO,2,187514880,96,3.1771,18.4896,15.0729,0.6562
Feedforward IPPO,2,198033408,96,3.5938,18.5,14.4271,0.75
Feedforward IPPO,2,208568320,96,2.0833,18.3021,15.6771,0.6146
Feedforward IPPO,2,219103232,96,3.4271,19.2396,14.9271,0.7396
Feedforward IPPO,2,229621760,96,5.5521,19.0208,12.9583,0.7917
Feedforward IPPO,2,240156672,96,2.4479,18.5208,15.5104,0.6354
Feedforward IPPO,2,250675200,96,3.9062,18.875,14.0417,0.7396
Feedforward MAPPO,1,0,96,-19.8333,0.6562,11.1979,0.0
Feedforward MAPPO,1,4014080,96,-14.3542,5.2604,19.0208,0.0
Feedforward MAPPO,1,8028160,96,-11.8333,8.2083,16.9583,0.0
Feedforward MAPPO,1,12042240,96,-11.2917,8.6979,17.3229,0.0
Feedforward MAPPO,1,16056320,96,-10.1667,9.7604,17.7917,0.0104
Feedforward MAPPO,1,20054016,96,-9.2812,10.6458,17.2604,0.0312
Feedforward MAPPO,1,24068096,96,-10.0625,9.9479,16.4271,0.0104
Feedforward MAPPO,1,28082176,96,-9.3125,10.6771,17.7292,0.0104
Feedforward MAPPO,1,32096256,96,-8.0521,11.7188,17.4896,0.0625
Feedforward MAPPO,1,36110336,96,-6.1354,13.4271,17.9167,0.1146
Feedforward MAPPO,1,40108032,96,-7.375,12.0729,17.7292,0.1146
Feedforward MAPPO,2,50642944,96,-4.7812,14.1667,18.0417,0.2292
Feedforward MAPPO,2,61177856,96,-4.8438,13.9583,18.25,0.1875
Feedforward MAPPO,2,71696384,96,-4.6771,14.25,17.3958,0.2396
Feedforward MAPPO,2,82231296,96,-2.9167,15.6042,18.0521,0.2292
Feedforward MAPPO,2,92749824,96,-3.4271,14.7292,18.0938,0.2396
Feedforward MAPPO,2,103284736,96,0.9479,18.0,15.4479,0.5417
Feedforward MAPPO,2,113819648,96,2.3958,18.5417,14.6771,0.6562
Feedforward MAPPO,2,124338176,96,3.6354,19.0521,14.2292,0.7708
Feedforward MAPPO,2,134873088,96,3.5417,18.8333,13.9896,0.7708
Feedforward MAPPO,2,145391616,96,3.7292,19.0104,14.1667,0.7604
Feedforward MAPPO,2,155926528,96,3.3333,18.7708,14.6146,0.7188
Feedforward MAPPO,2,166461440,96,4.2917,18.9271,13.2812,0.7917
Feedforward MAPPO,2,176979968,96,3.7292,19.125,14.4375,0.8021
Feedforward MAPPO,2,187514880,96,3.8542,18.8542,14.0833,0.7396
Feedforward MAPPO,2,198033408,96,3.125,18.9896,14.8125,0.7083
Feedforward MAPPO,2,208568320,96,5.9062,19.6979,12.6875,0.9062
Feedforward MAPPO,2,219103232,96,5.1875,19.1667,13.0208,0.8021
Feedforward MAPPO,2,229621760,96,5.7188,19.5625,12.7604,0.8438
Feedforward MAPPO,2,240156672,96,6.4896,19.7083,12.5938,0.9375
Feedforward MAPPO,2,250675200,96,4.3125,19.3333,13.875,0.8021

